Urban Outdoor Measurement Study of Phased Antenna Array Impact on Millimeter-Wave Link Opportunities and Beam Misalignment

Exploiting multi-antenna technologies for robust beamsteering to overcome the effects of blockage and beam misalignment is the key to providing seamless multi-Gbps connectivity in millimeter-wave (mm-wave) networks. In this paper, we present the first large-scale outdoor mm-wave measurement study using a phased antenna array in a typical European town. We systematically collect fine-grained 3D angle-of-arrival (AoA) and angle-of-departure (AoD) data, totaling over 50,000 received signal strength measurements. We study the impact of phased antenna arrays in terms of number of link opportunities, achievable data rate and robustness under small-scale mobility, and compare this against reference horn antenna measurements. Our results show a limited number of 2--4 link opportunities per receiver location, indicating that the mm-wave multipath richness in a European town is surprisingly similar to that of dense urban metropolises. The results for the phased antenna array reveal that significant losses in estimated data rate occur for beam misalignments in the order of the half-power beamwidth, with significant and irregular variations for larger misalignments. By contrast, the loss for horn antennas is monotonically increasing with the misalignment. Our results strongly suggest that the effect of non-ideal phased antenna arrays must be explicitly considered in the design of agile beamsteering algorithms.

==> data/20180702-Run3-20180703-Run4.csv <==
90,-42.576
90.9,-43.826
91.8,-44.506
92.7,-44.252
93.6,-44.614
94.5,-45.534
95.4,-45.375
96.3,-45.373
97.2,-45.381
98.1,-44.554
99,-43.41
99.9,-40.962
100.8,-41.343
101.7,-40.641
102.6,-42.779
103.5,-43.243
104.4,-43.498
105.3,-42.068
106.2,-39.84
107.1,-40.514
108,-40.247
108.9,-41.054
109.8,-41.96
110.7,-41.852
111.6,-41.739
112.5,-40.547
113.4,-40.895
114.3,-39.379
115.2,-38.916
116.1,-38.57
117,-39.41
117.9,-39.375
118.8,-40.571
119.7,-41.597
120.6,-40.925
121.5,-39.623
122.4,-37.539
123.3,-37.924
124.2,-39.248
125.1,-42.827
126,-44.302
126.9,-45.188
127.8,-37.988
128.7,-39.514
129.6,-38.496
130.5,-43.768
131.4,-42.611
132.3,-43.713
133.2,-41.442
134.1,-43.406
135,-45.32
135.9,-45.239
136.8,-45.121
137.7,-44.268
138.6,-43.286
139.5,-43.5
140.4,-45.282
141.3,-45.028
142.2,-43.492
143.1,-44.382
144,-42.804
144.9,-43.431
145.8,-43.885
146.7,-41.371
147.6,-41.381
148.5,-38.924
149.4,-42.208
150.3,-43.82
151.2,-41.582
152.1,-41.14
153,-44.384
153.9,-43.354
154.8,-40.263
155.7,-43.971
156.6,-44.49
157.5,-44.798
158.4,-45.188
159.3,-44.629
160.2,-43.358
161.1,-43.594
162,-42.332
162.9,-42.256
163.8,-40.716
164.7,-40.298
165.6,-40.666
166.5,-38.06
167.4,-38.513
168.3,-39.186
169.2,-38.579
170.1,-38.952
171,-41.356
171.9,-42.406
172.8,-41.276
173.7,-45.042
174.6,-45.243
175.5,-44.431
176.4,-42.719
177.3,-43.32
178.2,-41.349
179.1,-41.98
-180,-42.89
-179.1,-41.34
-178.2,-39.463
-177.3,-40.36
-176.4,-39.483
-175.5,-39.346
-174.6,-36.542
-173.7,-35.569
-172.8,-36.215
-171.9,-36.071
-171,-39.749
-170.1,-38.193
-169.2,-38.481
-168.3,-40.957
-167.4,-41.986
-166.5,-45.477
-165.6,-44.853
-164.7,-45.24
-163.8,-45.249
-162.9,-44.193
-162,-42.678
-161.1,-43.173
-160.2,-42.509
-159.3,-41.989
-158.4,-41.782
-157.5,-41.227
-156.6,-39.994
-155.7,-39.241
-154.8,-38.56
-153.9,-37.778
-153,-38.294
-152.1,-36.745
-151.2,-36.007
-150.3,-37.109
-149.4,-36.707
-148.5,-38.14
-147.6,-40.01
-146.7,-39.893
-145.8,-42.674
-144.9,-42.802
-144,-45.281
-143.1,-43.913
-142.2,-43.925
-141.3,-45.163
-140.4,-44.834
-139.5,-45.225
-138.6,-43.057
-137.7,-43.071
-136.8,-43.003
-135.9,-43.51
-135,-43.443
-134.1,-43.845
-133.2,-44.288
-132.3,-44.026
-131.4,-43.436
-130.5,-41.981
-129.6,-43.921
-128.7,-43.545
-127.8,-45.037
-126.9,-45.026
-126,-45.003
-125.1,-44.971
-124.2,-45.082
-123.3,-44.639
-122.4,-45.057
-121.5,-44.767
-120.6,-44.397
-119.7,-44.199
-118.8,-44.227
-117.9,-44.423
-117,-45.181
-116.1,-44.924
-115.2,-44.745
-114.3,-43.389
-113.4,-43.265
-112.5,-42.387
-111.6,-43.498
-110.7,-44.758
-109.8,-44.834
-108.9,-44.107
-108,-40.977
-107.1,-41.651
-106.2,-42.515
-105.3,-43.07
-104.4,-44.341
-103.5,-43.229
-102.6,-41.661
-101.7,-39.939
-100.8,-40.585
-99.9,-41.422
-99,-40.631
-98.1,-42.782
-97.2,-40.602
-96.3,-41.167
-95.4,-39.867
-94.5,-37.642
-94.5,-37.642
-93.6,-37.837
-92.7,-38.085
-91.8,-37.471
-90.9,-38.077
-90,-26.399
-90,-26.399
-89.1,-25.729
-88.2,-26.188
-87.3,-24.807
-86.4,-24.598
-85.5,-23.388
-84.6,-23.185
-83.7,-23.418
-82.8,-23.203
-81.9,-22.399
-81,-22.463
-80.1,-22.266
-79.2,-22.582
-78.3,-22.24
-77.4,-22.37
-76.5,-22.585
-75.6,-22.066
-74.7,-22.894
-73.8,-22.095
-72.9,-22.237
-72,-21.911
-71.1,-21.726
-70.2,-22.058
-69.3,-23.124
-68.4,-23.722
-67.5,-24.464
-66.6,-25.419
-65.7,-26.166
-64.8,-31.848
-63.9,-35.001
-63,-35.569
-62.1,-28.624
-61.2,-26.128
-60.3,-22.116
-59.4,-21.182
-58.5,-18.499
-57.6,-16.988
-56.7,-16.385
-55.8,-15.922
-54.9,-15.004
-54,-14.773
-53.1,-14.526
-52.2,-14.781
-51.3,-14.993
-50.4,-14.628
-49.5,-15.53
-48.6,-17.285
-47.7,-18.213
-46.8,-21.9
-45.9,-22.712
-45,-33.392
-44.1,-26.614
-43.2,-24.441
-42.3,-19.601
-41.4,-18.319
-40.5,-17.135
-39.6,-16.432
-38.7,-15.502
-37.8,-15.05
-36.9,-14.681
-36,-14.725
-35.1,-14.397
-34.2,-13.851
-33.3,-12.213
-32.4,-12.152
-31.5,-11.459
-30.6,-11.2
-29.7,-11.067
-28.8,-11.052
-27.9,-11.722
-27,-12.578
-26.1,-13.36
-25.2,-13.792
-24.3,-14.288
-23.4,-14.858
-22.5,-15.272
-21.6,-15.225
-20.7,-15.958
-19.8,-16.503
-18.9,-17.789
-18,-22.088
-17.1,-23.462
-16.2,-20.759
-15.3,-15.232
-14.4,-14.165
-13.5,-11.073
-12.6,-10.546
-11.7,-11.008
-10.8,-12.357
-9.9,-13.546
-9,-13.986
-8.1,-12.162
-7.2,-10.201
-6.3,-6.2196
-5.4,-5.3764
-4.5,-2.7177
-3.6,-2.0984
-2.7,-1.5476
-1.8,-1.749
-0.9,0
0,-1.1296
0.9,-1.766
1.8,-2.4676
2.7,-4.4005
3.6,-4.3876
4.5,-7.1909
5.4,-9.3362
6.3,-9.0995
7.2,-12.839
8.1,-13.24
9,-16.741
9.9,-18.921
10.8,-19.943
11.7,-20.1
12.6,-20.611
13.5,-20.378
14.4,-21.855
15.3,-22.725
16.2,-25.31
17.1,-25.622
18,-24.165
18.9,-23.869
19.8,-23.748
20.7,-22.932
21.6,-23.044
22.5,-21.639
23.4,-19.442
24.3,-18.4
25.2,-16.684
26.1,-15.527
27,-14.373
27.9,-13.495
28.8,-13.23
29.7,-12.24
30.6,-11.833
31.5,-10.809
32.4,-10.446
33.3,-10.266
34.2,-10.368
35.1,-10.316
36,-10.671
36.9,-11.109
37.8,-11.251
38.7,-11.591
39.6,-12.282
40.5,-13.575
41.4,-14.846
42.3,-16.946
43.2,-21.867
44.1,-24.274
45,-24.966
45.9,-24.105
46.8,-22.53
47.7,-20.522
48.6,-18.596
49.5,-16.736
50.4,-15.165
51.3,-14.838
52.2,-13.921
53.1,-13.681
54,-13.88
54.9,-14.238
55.8,-14.287
56.7,-14.089
57.6,-14.27
58.5,-14.428
59.4,-14.713
60.3,-15.543
61.2,-16.044
62.1,-17.151
63,-17.445
63.9,-17.922
64.8,-18.563
65.7,-19.028
66.6,-19.771
67.5,-19.435
68.4,-19.94
69.3,-20.675
70.2,-20.862
71.1,-21.249
72,-21.495
72.9,-22.949
73.8,-22.932
74.7,-23.451
75.6,-23.633
76.5,-24.094
77.4,-24.405
78.3,-25.335
79.2,-25.971
80.1,-26.053
81,-26.958
81.9,-28.634
82.8,-30.62
83.7,-30.602
84.6,-31.324
85.5,-32.937
86.4,-34.861
87.3,-34.774
88.2,-36.384
89.1,-35.22
90,-42.576


==> data/20180731_El_Pattern.csv <==
85.643,-29.137
84.402,-30
83.16,-25.305
81.919,-18.59
80.678,-14.88
79.437,-13.288
78.196,-14.888
76.954,-19.625
75.713,-23.266
74.472,-14.985
73.231,-11.737
71.99,-14.488
70.748,-21.733
69.507,-18.474
68.266,-16.186
67.025,-19.155
65.784,-18.816
64.542,-14.46
63.301,-15.228
62.06,-16.294
60.819,-12.308
59.578,-15.712
58.336,-17.324
57.095,-13.551
55.854,-14.927
54.613,-15.681
53.372,-11.917
52.13,-13.697
50.889,-10.837
49.648,-12.772
48.407,-11.776
47.166,-15.406
45.924,-13.578
44.683,-17.183
43.442,-13.507
42.201,-15.073
40.96,-11.29
39.718,-10.676
38.477,-9.3579
37.236,-8.8566
35.995,-9.0023
34.754,-7.534
33.512,-7.575
32.271,-6.5822
31.03,-5.8473
29.789,-5.1337
28.548,-4.9471
27.306,-4.5843
26.065,-3.6589
24.824,-3.2535
23.583,-2.359
22.342,-1.9061
21.1,-1.0577
19.859,-0.84815
18.618,-0.21206
17.377,-0.59772
16.136,-0.079327
14.894,-0.37997
13.653,-0.42057
12.412,-0.94748
11.171,-0.7328
9.9296,-0.65327
8.6884,-0.317
7.4472,-0.44108
6.206,0
4.9648,-0.076332
3.7236,-0.037247
2.4824,-0.13794
1.2412,-0.56702
-0,-1.2856
-1.2412,-0.66882
-2.4824,-1.0727
-3.7236,-1.418
-4.9648,-1.9326
-6.206,-1.1436
-7.4472,-2.0847
-8.6884,-1.6712
-9.9296,-1.4005
-11.171,-1.7968
-12.412,-2.5848
-13.653,-3.6571
-14.894,-4.2321
-16.136,-4.7347
-17.377,-4.7487
-18.618,-4.849
-19.859,-5.2842
-21.1,-4.9978
-22.342,-5.4593
-23.583,-5.7475
-24.824,-6.0359
-26.065,-5.3966
-27.306,-5.5769
-28.548,-5.5184
-29.789,-5.1221
-31.03,-5.9184
-32.271,-5.7171
-33.512,-6.4366
-34.754,-6.7112
-35.995,-7.4464
-37.236,-7.6041
-38.477,-8.2279
-39.718,-8.0887
-40.96,-9.2067
-42.201,-9.601
-43.442,-10.552
-44.683,-10.459
-45.924,-9.3473
-47.166,-8.7676
-48.407,-7.5778
-49.648,-7.7298
-50.889,-8.1592
-52.13,-8.3528
-53.372,-8.7521
-54.613,-9.0964
-55.854,-11.001
-57.095,-11.13
-58.336,-12.178
-59.578,-12.854
-60.819,-12.811
-62.06,-13.828
-63.301,-13.986
-64.542,-14.353
-65.784,-15.199
-67.025,-17.879
-68.266,-19.724
-69.507,-22.097
-70.748,-29.541
-71.99,-19.967
-73.231,-15.61
-74.472,-13.901
-75.713,-11.18
-76.954,-9.2741
-78.196,-8.6883
-79.437,-8.7857
-80.678,-9.2005
-81.919,-9.4106
-83.16,-9.7304
-84.402,-10.511
-85.643,-11.554
-86.884,-13.252
-88.125,-15.646


==> data/AntPatEl_58G.csv <==
-90,-17.747
-89,-17.754
-88,-17.778
-87,-17.817
-86,-17.873
-85,-17.945
-84,-18.035
-83,-18.143
-82,-18.27
-81,-18.418
-80,-18.587
-79,-18.781
-78,-19
-77,-19.248
-76,-19.528
-75,-19.843
-74,-20.198
-73,-20.599
-72,-21.052
-71,-21.566
-70,-22.153
-69,-22.828
-68,-23.61
-67,-24.528
-66,-25.623
-65,-26.959
-64,-28.641
-63,-30.865
-62,-34.064
-61,-39.569
-60,-50
-59,-40.381
-58,-33.818
-57,-29.977
-56,-27.217
-55,-25.041
-54,-23.232
-53,-21.678
-52,-20.309
-51,-19.082
-50,-17.969
-49,-16.947
-48,-16.002
-47,-15.122
-46,-14.298
-45,-13.523
-44,-12.791
-43,-12.098
-42,-11.44
-41,-10.813
-40,-10.215
-39,-9.644
-38,-9.0978
-37,-8.5748
-36,-8.0737
-35,-7.5933
-34,-7.1324
-33,-6.6902
-32,-6.2658
-31,-5.8586
-30,-5.4678
-29,-5.0931
-28,-4.7338
-27,-4.3896
-26,-4.06
-25,-3.7448
-24,-3.4436
-23,-3.1561
-22,-2.8821
-21,-2.6214
-20,-2.3738
-19,-2.1391
-18,-1.9172
-17,-1.7078
-16,-1.511
-15,-1.3266
-14,-1.1544
-13,-0.9945
-12,-0.84668
-11,-0.71091
-10,-0.58713
-9,-0.47529
-8,-0.37533
-7,-0.28723
-6,-0.21094
-5,-0.14644
-4,-0.093695
-3,-0.052692
-2,-0.023415
-1,-0.0058533
0,0
1,-0.0058533
2,-0.023415
3,-0.052692
4,-0.093695
5,-0.14644
6,-0.21094
7,-0.28723
8,-0.37533
9,-0.47529
10,-0.58713
11,-0.71091
12,-0.84668
13,-0.9945
14,-1.1544
15,-1.3266
16,-1.511
17,-1.7078
18,-1.9172
19,-2.1391
20,-2.3738
21,-2.6214
22,-2.8821
23,-3.1561
24,-3.4436
25,-3.7448
26,-4.06
27,-4.3896
28,-4.7338
29,-5.0931
30,-5.4678
31,-5.8586
32,-6.2658
33,-6.6902
34,-7.1324
35,-7.5933
36,-8.0737
37,-8.5748
38,-9.0978
39,-9.644
40,-10.215
41,-10.813
42,-11.44
43,-12.098
44,-12.791
45,-13.523
46,-14.298
47,-15.122
48,-16.002
49,-16.947
50,-17.969
51,-19.082
52,-20.309
53,-21.678
54,-23.232
55,-25.041
56,-27.217
57,-29.977
58,-33.818
59,-40.381
60,-50
61,-39.569
62,-34.064
63,-30.865
64,-28.641
65,-26.959
66,-25.623
67,-24.528
68,-23.61
69,-22.828
70,-22.153
71,-21.566
72,-21.052
73,-20.599
74,-20.198
75,-19.843
76,-19.528
77,-19.248
78,-19
79,-18.781
80,-18.587
81,-18.418
82,-18.27
83,-18.143
84,-18.035
85,-17.945
86,-17.873
87,-17.817
88,-17.778
89,-17.754
90,-17.747


==> data/AntPatHor_58G.csv <==
-180,-50
-179,-50
-178,-50
-177,-50
-176,-50
-175,-50
-174,-50
-173,-50
-172,-50
-171,-50
-170,-50
-169,-50
-168,-50
-167,-50
-166,-50
-165,-50
-164,-50
-163,-50
-162,-50
-161,-50
-160,-50
-159,-50
-158,-50
-157,-50
-156,-50
-155,-50
-154,-50
-153,-50
-152,-50
-151,-50
-150,-50
-149,-50
-148,-50
-147,-50
-146,-50
-145,-50
-144,-50
-143,-50
-142,-50
-141,-50
-140,-50
-139,-50
-138,-50
-137,-50
-136,-50
-135,-50
-134,-50
-133,-50
-132,-50
-131,-50
-130,-50
-129,-50
-128,-50
-127,-50
-126,-50
-125,-50
-124,-50
-123,-50
-122,-50
-121,-50
-120,-50
-119,-50
-118,-50
-117,-50
-116,-50
-115,-50
-114,-50
-113,-50
-112,-50
-111,-50
-110,-50
-109,-50
-108,-50
-107,-50
-106,-50
-105,-50
-104,-50
-103,-50
-102,-50
-101,-50
-100,-50
-99,-50
-98,-50
-97,-50
-96,-50
-95,-50
-94,-50
-93,-50
-92,-50
-91,-50
-90,-50
-89,-50
-88,-50
-87,-50
-86,-50
-85,-50
-84,-50
-83,-50
-82,-50
-81,-50
-80,-50
-79,-50
-78,-50
-77,-50
-76,-50
-75,-50
-74,-50
-73,-50
-72,-50
-71,-50
-70,-50
-69,-50
-68,-50
-67,-50
-66,-46.467
-65,-43.749
-64,-41.601
-63,-39.896
-62,-38.573
-61,-37.609
-60,-37.007
-59,-36.799
-58,-37.054
-57,-37.908
-56,-39.642
-55,-42.979
-54,-50
-53,-50
-52,-41.909
-51,-37.113
-50,-34.149
-49,-32.215
-48,-31.042
-47,-30.546
-46,-30.759
-45,-31.842
-44,-34.241
-43,-39.452
-42,-50
-41,-38.233
-40,-32.234
-39,-29.011
-38,-27.172
-37,-26.343
-36,-26.461
-35,-27.698
-34,-30.674
-33,-38.139
-32,-42.059
-31,-30.638
-30,-26.126
-29,-23.739
-28,-22.671
-27,-22.758
-26,-24.195
-25,-27.86
-24,-39.314
-23,-32.417
-22,-24.537
-21,-20.916
-20,-19.125
-19,-18.676
-18,-19.617
-17,-22.624
-16,-31.472
-15,-29.824
-14,-20.412
-13,-16.304
-12,-14.208
-11,-13.531
-10,-14.322
-9,-17.406
-8,-28.538
-7,-20.359
-6,-11.813
-5,-7.2877
-4,-4.3355
-3,-2.3253
-2,-1.0026
-1,-0.24641
0,0
1,-0.24641
2,-1.0026
3,-2.3253
4,-4.3355
5,-7.2877
6,-11.813
7,-20.359
8,-28.538
9,-17.406
10,-14.322
11,-13.531
12,-14.208
13,-16.304
14,-20.412
15,-29.824
16,-31.472
17,-22.624
18,-19.617
19,-18.676
20,-19.125
21,-20.916
22,-24.537
23,-32.417
24,-39.314
25,-27.86
26,-24.195
27,-22.758
28,-22.671
29,-23.739
30,-26.126
31,-30.638
32,-42.059
33,-38.139
34,-30.674
35,-27.698
36,-26.461
37,-26.343
38,-27.172
39,-29.011
40,-32.234
41,-38.233
42,-50
43,-39.452
44,-34.241
45,-31.842
46,-30.759
47,-30.546
48,-31.042
49,-32.215
50,-34.149
51,-37.113
52,-41.909
53,-50
54,-50
55,-42.979
56,-39.642
57,-37.908
58,-37.054
59,-36.799
60,-37.007
61,-37.609
62,-38.573
63,-39.896
64,-41.601
65,-43.749
66,-46.467
67,-50
68,-50
69,-50
70,-50
71,-50
72,-50
73,-50
74,-50
75,-50
76,-50
77,-50
78,-50
79,-50
80,-50
81,-50
82,-50
83,-50
84,-50
85,-50
86,-50
87,-50
88,-50
89,-50
90,-50
91,-50
92,-50
93,-50
94,-50
95,-50
96,-50
97,-50
98,-50
99,-50
100,-50
101,-50
102,-50
103,-50
104,-50
105,-50
106,-50
107,-50
108,-50
109,-50
110,-50
111,-50
112,-50
113,-50
114,-50
115,-50
116,-50
117,-50
118,-50
119,-50
120,-50
121,-50
122,-50
123,-50
124,-50
125,-50
126,-50
127,-50
128,-50
129,-50
130,-50
131,-50
132,-50
133,-50
134,-50
135,-50
136,-50
137,-50
138,-50
139,-50
140,-50
141,-50
142,-50
143,-50
144,-50
145,-50
146,-50
147,-50
148,-50
149,-50
150,-50
151,-50
152,-50
153,-50
154,-50
155,-50
156,-50
157,-50
158,-50
159,-50
160,-50
161,-50
162,-50
163,-50
164,-50
165,-50
166,-50
167,-50
168,-50
169,-50
170,-50
171,-50
172,-50
173,-50
174,-50
175,-50
176,-50
177,-50
178,-50
179,-50
180,-50


==> data/FM25240_El.csv <==
-90,-5.9879
-89,-5.7755
-88,-5.578
-87,-5.3833
-86,-5.1769
-85,-4.9469
-84,-4.6885
-83,-4.4065
-82,-4.1145
-81,-3.8307
-80,-3.5739
-79,-3.3581
-78,-3.1903
-77,-3.0682
-76,-2.9795
-75,-2.903
-74,-2.8114
-73,-2.6769
-72,-2.4791
-71,-2.2123
-70,-1.8872
-69,-1.5279
-68,-1.1641
-67,-0.82455
-66,-0.53233
-65,-0.30267
-64,-0.14281
-63,-0.052249
-62,-0.023133
-61,-0.040664
-60,-0.083865
-59,-0.1274
-58,-0.14503
-57,-0.11465
-56,-0.02366
-55,0.12766
-54,0.32652
-53,0.55138
-52,0.77722
-51,0.98001
-50,1.1395
-49,1.2403
-48,1.2719
-47,1.229
-46,1.111
-45,0.92374
-44,0.68073
-43,0.4063
-42,0.13857
-41,-0.069363
-40,-0.15461
-39,-0.059392
-38,0.24761
-37,0.75752
-36,1.4268
-35,2.197
-34,3.0139
-33,3.8365
-32,4.6381
-31,5.4037
-30,6.1257
-29,6.8021
-28,7.4335
-27,8.0224
-26,8.572
-25,9.0861
-24,9.568
-23,10.021
-22,10.449
-21,10.854
-20,11.238
-19,11.603
-18,11.95
-17,12.281
-16,12.595
-15,12.894
-14,13.176
-13,13.443
-12,13.694
-11,13.927
-10,14.143
-9,14.342
-8,14.522
-7,14.684
-6,14.826
-5,14.948
-4,15.051
-3,15.132
-2,15.193
-1,15.233
0,15.252
1,15.249
2,15.225
3,15.179
4,15.111
5,15.022
6,14.91
7,14.777
8,14.623
9,14.446
10,14.249
11,14.03
12,13.791
13,13.53
14,13.25
15,12.95
16,12.631
17,12.292
18,11.936
19,11.562
20,11.171
21,10.763
22,10.338
23,9.8961
24,9.436
25,8.9566
26,8.4558
27,7.9308
28,7.3781
29,6.7939
30,6.174
31,5.5151
32,4.8155
33,4.0768
34,3.307
35,2.5237
36,1.7584
37,1.0586
38,0.4838
39,0.090407
40,-0.092087
41,-0.077679
42,0.081056
43,0.3151
44,0.5606
45,0.76957
46,0.91129
47,0.96982
48,0.94121
49,0.83181
50,0.65771
51,0.44446
52,0.22559
53,0.038259
54,-0.084849
55,-0.12543
56,-0.086247
57,0.009869
58,0.12795
59,0.23092
60,0.28716
61,0.27424
62,0.1801
63,0.0030415
64,-0.24828
65,-0.55502
66,-0.88905
67,-1.2162
68,-1.5028
69,-1.7251
70,-1.8775
71,-1.9742
72,-2.0437
73,-2.1193
74,-2.2295
75,-2.3931
76,-2.6161
77,-2.8912
78,-3.1991
79,-3.5114
80,-3.7974
81,-4.0332
82,-4.2107
83,-4.341
84,-4.4506
85,-4.5717
86,-4.7326
87,-4.9509
88,-5.2293
89,-5.5541
90,-5.8965


==> data/FM25240_El_Normalized.csv <==
-90,-21.24
-89,-21.027
-88,-20.83
-87,-20.635
-86,-20.429
-85,-20.199
-84,-19.941
-83,-19.659
-82,-19.367
-81,-19.083
-80,-18.826
-79,-18.61
-78,-18.442
-77,-18.32
-76,-18.232
-75,-18.155
-74,-18.063
-73,-17.929
-72,-17.731
-71,-17.464
-70,-17.139
-69,-16.78
-68,-16.416
-67,-16.077
-66,-15.784
-65,-15.555
-64,-15.395
-63,-15.304
-62,-15.275
-61,-15.293
-60,-15.336
-59,-15.379
-58,-15.397
-57,-15.367
-56,-15.276
-55,-15.124
-54,-14.925
-53,-14.701
-52,-14.475
-51,-14.272
-50,-14.113
-49,-14.012
-48,-13.98
-47,-14.023
-46,-14.141
-45,-14.328
-44,-14.571
-43,-14.846
-42,-15.113
-41,-15.321
-40,-15.407
-39,-15.311
-38,-15.004
-37,-14.494
-36,-13.825
-35,-13.055
-34,-12.238
-33,-11.416
-32,-10.614
-31,-9.8483
-30,-9.1263
-29,-8.4499
-28,-7.8185
-27,-7.2296
-26,-6.68
-25,-6.1659
-24,-5.684
-23,-5.231
-22,-4.803
-21,-4.398
-20,-4.014
-19,-3.649
-18,-3.302
-17,-2.971
-16,-2.657
-15,-2.358
-14,-2.076
-13,-1.809
-12,-1.558
-11,-1.325
-10,-1.109
-9,-0.91
-8,-0.73
-7,-0.568
-6,-0.426
-5,-0.304
-4,-0.201
-3,-0.12
-2,-0.059
-1,-0.019
0,0
1,-0.003
2,-0.027
3,-0.073
4,-0.141
5,-0.23
6,-0.342
7,-0.475
8,-0.629
9,-0.806
10,-1.003
11,-1.222
12,-1.461
13,-1.722
14,-2.002
15,-2.302
16,-2.621
17,-2.96
18,-3.316
19,-3.69
20,-4.081
21,-4.489
22,-4.914
23,-5.3559
24,-5.816
25,-6.2954
26,-6.7962
27,-7.3212
28,-7.8739
29,-8.4581
30,-9.078
31,-9.7369
32,-10.437
33,-11.175
34,-11.945
35,-12.728
36,-13.494
37,-14.193
38,-14.768
39,-15.162
40,-15.344
41,-15.33
42,-15.171
43,-14.937
44,-14.691
45,-14.482
46,-14.341
47,-14.282
48,-14.311
49,-14.42
50,-14.594
51,-14.808
52,-15.026
53,-15.214
54,-15.337
55,-15.377
56,-15.338
57,-15.242
58,-15.124
59,-15.021
60,-14.965
61,-14.978
62,-15.072
63,-15.249
64,-15.5
65,-15.807
66,-16.141
67,-16.468
68,-16.755
69,-16.977
70,-17.13
71,-17.226
72,-17.296
73,-17.371
74,-17.482
75,-17.645
76,-17.868
77,-18.143
78,-18.451
79,-18.763
80,-19.049
81,-19.285
82,-19.463
83,-19.593
84,-19.703
85,-19.824
86,-19.985
87,-20.203
88,-20.481
89,-20.806
90,-21.148


==> data/FM25240_Hor.csv <==
-180,-7.8534
-179,-7.8728
-178,-7.9303
-177,-8.026
-176,-8.16
-175,-8.3327
-174,-8.5443
-173,-8.7951
-172,-9.0852
-171,-9.4141
-170,-9.7809
-169,-10.184
-168,-10.619
-167,-11.08
-166,-11.561
-165,-12.047
-164,-12.524
-163,-12.971
-162,-13.366
-161,-13.69
-160,-13.925
-159,-14.067
-158,-14.124
-157,-14.113
-156,-14.061
-155,-13.996
-154,-13.946
-153,-13.935
-152,-13.986
-151,-14.117
-150,-14.345
-149,-14.685
-148,-15.154
-147,-15.771
-146,-16.559
-145,-17.545
-144,-18.77
-143,-20.29
-142,-22.19
-141,-24.6
-140,-27.711
-139,-31.588
-138,-34.344
-137,-32.525
-136,-29.676
-135,-27.626
-134,-26.317
-133,-25.578
-132,-25.299
-131,-25.419
-130,-25.911
-129,-26.762
-128,-27.957
-127,-29.421
-126,-30.873
-125,-31.647
-124,-31.153
-123,-29.755
-122,-28.173
-121,-26.767
-120,-25.631
-119,-24.77
-118,-24.17
-117,-23.82
-116,-23.715
-115,-23.853
-114,-24.231
-113,-24.82
-112,-25.528
-111,-26.125
-110,-26.24
-109,-25.621
-108,-24.439
-107,-23.084
-106,-21.838
-105,-20.835
-104,-20.128
-103,-19.743
-102,-19.702
-101,-20.042
-100,-20.827
-99,-22.173
-98,-24.319
-97,-27.815
-96,-34.353
-95,-38.519
-94,-29.743
-93,-25.276
-92,-22.609
-91,-20.916
-90,-19.878
-89,-19.342
-88,-19.22
-87,-19.441
-86,-19.903
-85,-20.421
-84,-20.686
-83,-20.402
-82,-19.558
-81,-18.44
-80,-17.344
-79,-16.443
-78,-15.812
-77,-15.48
-76,-15.46
-75,-15.747
-74,-16.311
-73,-17.04
-72,-17.647
-71,-17.657
-70,-16.793
-69,-15.337
-68,-13.754
-67,-12.319
-66,-11.133
-65,-10.219
-64,-9.5744
-63,-9.1907
-62,-9.0604
-61,-9.1775
-60,-9.5338
-59,-10.11
-58,-10.852
-57,-11.636
-56,-12.22
-55,-12.298
-54,-11.74
-53,-10.729
-52,-9.5607
-51,-8.4393
-50,-7.4578
-49,-6.6434
-48,-5.993
-47,-5.4897
-46,-5.1099
-45,-4.8254
-44,-4.6037
-43,-4.4091
-42,-4.205
-41,-3.9577
-40,-3.642
-39,-3.2454
-38,-2.7688
-37,-2.2237
-36,-1.6269
-35,-0.99544
-34,-0.34316
-33,0.32049
-32,0.99015
-31,1.6635
-30,2.3401
-29,3.02
-28,3.703
-27,4.3884
-26,5.0742
-25,5.7576
-24,6.4353
-23,7.1036
-22,7.7587
-21,8.397
-20,9.0153
-19,9.6107
-18,10.181
-17,10.724
-16,11.239
-15,11.725
-14,12.18
-13,12.604
-12,12.997
-11,13.358
-10,13.688
-9,13.986
-8,14.252
-7,14.487
-6,14.69
-5,14.862
-4,15.003
-3,15.112
-2,15.19
-1,15.237
0,15.252
1,15.237
2,15.19
3,15.112
4,15.003
5,14.862
6,14.69
7,14.487
8,14.252
9,13.986
10,13.688
11,13.358
12,12.997
13,12.604
14,12.18
15,11.726
16,11.241
17,10.727
18,10.185
19,9.6157
20,9.0218
21,8.4053
22,7.769
23,7.1161
24,6.4501
25,5.7745
26,5.0929
27,4.4084
28,3.7236
29,3.04
30,2.3584
31,1.6789
32,1.0012
33,0.32604
34,-0.34409
35,-1.0035
36,-1.6424
37,-2.2463
38,-2.7977
39,-3.2792
40,-3.6787
41,-3.9951
42,-4.2409
43,-4.4414
44,-4.6304
45,-4.8446
46,-5.1195
47,-5.4872
48,-5.9754
49,-6.6071
50,-7.3979
51,-8.3507
52,-9.4392
53,-10.577
54,-11.574
55,-12.154
56,-12.132
57,-11.607
58,-10.863
59,-10.138
60,-9.5654
61,-9.2027
62,-9.073
63,-9.1865
64,-9.5505
65,-10.174
66,-11.067
67,-12.237
68,-13.673
69,-15.294
70,-16.859
71,-17.889
72,-17.996
73,-17.391
74,-16.594
75,-15.942
76,-15.563
77,-15.494
78,-15.737
79,-16.284
80,-17.113
81,-18.172
82,-19.342
83,-20.381
84,-20.976
85,-20.983
86,-20.596
87,-20.141
88,-19.858
89,-19.88
90,-20.288
91,-21.162
92,-22.623
93,-24.902
94,-28.496
95,-34.315
96,-35.276
97,-29.301
98,-25.55
99,-23.211
100,-21.722
101,-20.827
102,-20.396
103,-20.359
104,-20.679
105,-21.337
106,-22.319
107,-23.596
108,-25.083
109,-26.542
110,-27.523
111,-27.639
112,-27.044
113,-26.214
114,-25.482
115,-24.982
116,-24.752
117,-24.797
118,-25.118
119,-25.725
120,-26.638
121,-27.886
122,-29.494
123,-31.389
124,-33.11
125,-33.53
126,-32.238
127,-30.336
128,-28.62
129,-27.297
130,-26.38
131,-25.857
132,-25.726
133,-26.014
134,-26.783
135,-28.163
136,-30.373
137,-33.584
138,-35.551
139,-32.032
140,-27.854
141,-24.659
142,-22.216
143,-20.297
144,-18.762
145,-17.523
146,-16.523
147,-15.724
148,-15.095
149,-14.615
150,-14.265
151,-14.03
152,-13.894
153,-13.84
154,-13.851
155,-13.907
156,-13.981
157,-14.047
158,-14.075
159,-14.037
160,-13.913
161,-13.694
162,-13.383
163,-12.994
164,-12.55
165,-12.073
166,-11.584
167,-11.1
168,-10.633
169,-10.194
170,-9.7876
171,-9.4176
172,-9.0862
173,-8.7943
174,-8.5423
175,-8.3301
176,-8.1573
177,-8.0236
178,-7.9286
179,-7.8719
180,-7.8534


==> data/FM25240_Hor_Normalized.csv <==
-180,-23.105
-179,-23.125
-178,-23.182
-177,-23.278
-176,-23.412
-175,-23.585
-174,-23.796
-173,-24.047
-172,-24.337
-171,-24.666
-170,-25.033
-169,-25.436
-168,-25.871
-167,-26.332
-166,-26.813
-165,-27.299
-164,-27.776
-163,-28.223
-162,-28.618
-161,-28.942
-160,-29.177
-159,-29.319
-158,-29.376
-157,-29.365
-156,-29.313
-155,-29.248
-154,-29.198
-153,-29.187
-152,-29.238
-151,-29.369
-150,-29.597
-149,-29.937
-148,-30.406
-147,-31.023
-146,-31.811
-145,-32.797
-144,-34.022
-143,-35.542
-142,-37.442
-141,-39.852
-140,-42.963
-139,-46.84
-138,-49.596
-137,-47.777
-136,-44.928
-135,-42.878
-134,-41.569
-133,-40.83
-132,-40.551
-131,-40.671
-130,-41.163
-129,-42.014
-128,-43.209
-127,-44.673
-126,-46.125
-125,-46.899
-124,-46.405
-123,-45.007
-122,-43.425
-121,-42.019
-120,-40.883
-119,-40.022
-118,-39.422
-117,-39.072
-116,-38.967
-115,-39.105
-114,-39.483
-113,-40.072
-112,-40.78
-111,-41.377
-110,-41.492
-109,-40.873
-108,-39.691
-107,-38.336
-106,-37.09
-105,-36.087
-104,-35.38
-103,-34.995
-102,-34.954
-101,-35.294
-100,-36.079
-99,-37.425
-98,-39.571
-97,-43.067
-96,-49.605
-95,-53.771
-94,-44.995
-93,-40.528
-92,-37.861
-91,-36.168
-90,-35.13
-89,-34.594
-88,-34.472
-87,-34.693
-86,-35.155
-85,-35.673
-84,-35.938
-83,-35.654
-82,-34.81
-81,-33.692
-80,-32.596
-79,-31.695
-78,-31.064
-77,-30.732
-76,-30.712
-75,-30.999
-74,-31.563
-73,-32.292
-72,-32.899
-71,-32.909
-70,-32.045
-69,-30.589
-68,-29.006
-67,-27.571
-66,-26.385
-65,-25.471
-64,-24.826
-63,-24.443
-62,-24.312
-61,-24.43
-60,-24.786
-59,-25.362
-58,-26.104
-57,-26.888
-56,-27.472
-55,-27.55
-54,-26.992
-53,-25.981
-52,-24.813
-51,-23.691
-50,-22.71
-49,-21.895
-48,-21.245
-47,-20.742
-46,-20.362
-45,-20.077
-44,-19.856
-43,-19.661
-42,-19.457
-41,-19.21
-40,-18.894
-39,-18.497
-38,-18.021
-37,-17.476
-36,-16.879
-35,-16.247
-34,-15.595
-33,-14.932
-32,-14.262
-31,-13.588
-30,-12.912
-29,-12.232
-28,-11.549
-27,-10.864
-26,-10.178
-25,-9.4944
-24,-8.8167
-23,-8.1484
-22,-7.4933
-21,-6.855
-20,-6.2367
-19,-5.6413
-18,-5.071
-17,-4.528
-16,-4.013
-15,-3.527
-14,-3.072
-13,-2.648
-12,-2.255
-11,-1.894
-10,-1.564
-9,-1.266
-8,-1
-7,-0.765
-6,-0.562
-5,-0.39
-4,-0.249
-3,-0.14
-2,-0.062
-1,-0.015
0,0
1,-0.015
2,-0.062
3,-0.14
4,-0.249
5,-0.39
6,-0.562
7,-0.765
8,-1
9,-1.266
10,-1.564
11,-1.894
12,-2.255
13,-2.648
14,-3.072
15,-3.526
16,-4.011
17,-4.525
18,-5.067
19,-5.6363
20,-6.2302
21,-6.8467
22,-7.483
23,-8.1359
24,-8.8019
25,-9.4775
26,-10.159
27,-10.844
28,-11.528
29,-12.212
30,-12.894
31,-13.573
32,-14.251
33,-14.926
34,-15.596
35,-16.256
36,-16.894
37,-17.498
38,-18.05
39,-18.531
40,-18.931
41,-19.247
42,-19.493
43,-19.693
44,-19.882
45,-20.097
46,-20.372
47,-20.739
48,-21.227
49,-21.859
50,-22.65
51,-23.603
52,-24.691
53,-25.829
54,-26.826
55,-27.406
56,-27.384
57,-26.859
58,-26.115
59,-25.39
60,-24.817
61,-24.455
62,-24.325
63,-24.439
64,-24.803
65,-25.426
66,-26.319
67,-27.489
68,-28.925
69,-30.546
70,-32.111
71,-33.141
72,-33.248
73,-32.643
74,-31.846
75,-31.194
76,-30.815
77,-30.746
78,-30.989
79,-31.536
80,-32.365
81,-33.424
82,-34.594
83,-35.633
84,-36.228
85,-36.235
86,-35.848
87,-35.393
88,-35.11
89,-35.132
90,-35.54
91,-36.414
92,-37.875
93,-40.154
94,-43.748
95,-49.567
96,-50.528
97,-44.553
98,-40.802
99,-38.463
100,-36.974
101,-36.079
102,-35.648
103,-35.611
104,-35.931
105,-36.589
106,-37.571
107,-38.848
108,-40.335
109,-41.794
110,-42.775
111,-42.891
112,-42.296
113,-41.466
114,-40.734
115,-40.234
116,-40.004
117,-40.049
118,-40.37
119,-40.977
120,-41.89
121,-43.138
122,-44.746
123,-46.641
124,-48.362
125,-48.782
126,-47.49
127,-45.588
128,-43.872
129,-42.549
130,-41.632
131,-41.109
132,-40.978
133,-41.266
134,-42.035
135,-43.415
136,-45.625
137,-48.836
138,-50.803
139,-47.284
140,-43.106
141,-39.911
142,-37.468
143,-35.549
144,-34.014
145,-32.775
146,-31.775
147,-30.976
148,-30.347
149,-29.867
150,-29.517
151,-29.282
152,-29.146
153,-29.092
154,-29.103
155,-29.159
156,-29.233
157,-29.299
158,-29.327
159,-29.289
160,-29.165
161,-28.946
162,-28.635
163,-28.246
164,-27.802
165,-27.325
166,-26.836
167,-26.352
168,-25.885
169,-25.446
170,-25.04
171,-24.67
172,-24.338
173,-24.046
174,-23.794
175,-23.582
176,-23.409
177,-23.276
178,-23.181
179,-23.124
180,-23.105


==> data/TX1_RXA_Polar_corr_Horn_corr.csv <==
-180,-86.151
-174,-84.887
-168,-84.711
-162,-82.815
-156,-83.562
-150,-84.493
-144,-85.461
-138,-88.635
-132,-88.443
-126,-88.212
-120,-86.776
-114,-84.646
-108,-86.199
-102,-83.921
-96,-86.311
-90,-86.278
-84,-82.62
-78,-84.509
-72,-85.755
-66,-86.856
-60,-88.119
-54,-88.939
-48,-87.22
-42,-84.372
-36,-79.513
-30,-77.628
-24,-72.796
-18,-71.49
-12,-70.497
-6,-69.793
0,-69.953
6,-70.57
12,-71.916
18,-73.235
24,-76.4
30,-78.209
36,-83.031
42,-87.59
48,-88.696
54,-87.809
60,-89.98
66,-89.503
72,-89.117
78,-89.934
84,-89.433
90,-89.457
96,-90.329
102,-90.191
108,-89.376
114,-90.162
120,-89.765
126,-90.285
132,-89.764
138,-88.983
144,-90.506
150,-88.164
156,-86.431
162,-85.74
168,-86.291
174,-83.804
180,-86.614


==> data/TX1_RXA_Polar_corr_TRX_corr.csv <==
-177,-91
-168,-90.197
-162,-91
-154,-91
-148,-91
-142,-91
-134,-91
-126,-91
-120,-88.956
-111,-91
-105,-89.108
-96,-91
-91,-89.375
-84,-88.84
-76,-84.988
-72,-91
-67,-88.083
-66,-84.931
-58,-82.252
-52,-79.962
-46,-80.503
-38,-78.889
-30,-81.971
-24,-85.221
-15,-78.238
-9,-72.147
0,-68.909
5,-81.783
12,-75.095
20,-76.135
24,-79.466
29,-77.836
30,-78.82
38,-84.226
44,-86.824
50,-86.473
58,-83.144
66,-89.793
72,-83.894
81,-91
87,-91
96,-91
101,-89.802
108,-88.879
116,-91
120,-86.584
125,-80.562
126,-91
134,-91
140,-91
146,-91
154,-91
162,-91
168,-91
177,-91


==> data/TX1_RXB_Polar_corr_Horn_corr.csv <==
-180,-88.708
-174,-85.509
-168,-85.475
-162,-86.704
-156,-80.747
-150,-85.654
-144,-83.803
-138,-82.479
-132,-81.809
-126,-80.703
-120,-81.265
-114,-80.486
-108,-81.893
-102,-85.044
-96,-87.894
-90,-88.154
-84,-89.888
-78,-88.994
-72,-89.165
-66,-90.363
-60,-90.087
-54,-90.695
-48,-90.153
-42,-90.883
-36,-90.195
-30,-89.48
-24,-87.225
-18,-85.337
-12,-84.299
-6,-82.364
0,-82.214
6,-83.648
12,-82.769
18,-86.082
24,-86.541
30,-87.368
36,-85.745
42,-88.563
48,-88.426
54,-88.013
60,-89.704
66,-89.884
72,-88.346
78,-90.534
84,-90.494
90,-90.745
96,-91
102,-91
108,-90.944
114,-91
120,-91
126,-91
132,-91
138,-91
144,-91
150,-91
156,-91
162,-91
168,-91
174,-90.891
180,-90.049


==> data/TX1_RXB_Polar_corr_TRX_corr.csv <==
-172,-85.586
-166,-89.354
-157,-91
-151,-89.833
-143,-78.559
-137,-73.272
-131,-75.368
-123,-89.877
-115,-87.453
-109,-89.154
-100,-89.764
-94,-81.892
-85,-87.665
-80,-83.971
-73,-89.191
-65,-91
-61,-91
-56,-84.931
-55,-91
-47,-90.846
-41,-86.234
-35,-86.953
-27,-91
-19,-91
-13,-88.547
-4,-81.244
2,-76.708
11,-91
16,-85.074
23,-89.918
31,-87.797
35,-91
40,-89.993
41,-87.478
49,-87.103
55,-88.896
61,-91
69,-91
77,-91
83,-91
92,-91
98,-91
107,-91
112,-91
119,-91
127,-91
131,-91
136,-91
137,-91
145,-91
151,-91
157,-91
165,-91
173,-91
179,-88.289


==> data/TX2_RXB_Polar_corr_TRX_corr.csv <==
-178,-90.874
-172,-88.82
-164,-91
-156,-91
-150,-89.751
-141,-91
-135,-91
-126,-91
-120,-91
-112,-91
-106,-89.945
-100,-91
-92,-91
-84,-81.256
-78,-78.723
-69,-86.675
-63,-91
-54,-91
-49,-91
-42,-91
-34,-91
-30,-91
-25,-89.401
-24,-91
-16,-91
-10,-91
-4,-86.004
4,-86.31
12,-89.631
18,-91
27,-91
33,-91
42,-91
47,-91
54,-91
62,-91
66,-91
71,-91
72,-91
80,-91
86,-91
92,-91
100,-85.026
108,-85.886
114,-83.726
123,-87.729
129,-88.837
138,-89.92
143,-91
150,-91
158,-91
162,-91
167,-89.452
168,-91
176,-91


==> data/TX2_RXD_Polar_corr_TRX_corr.csv <==
-177,-91
-168,-91
-162,-91
-153,-91
-147,-91
-139,-91
-133,-91
-127,-91
-119,-91
-111,-91
-105,-91
-96,-91
-90,-91
-81,-91
-76,-91
-69,-91
-61,-91
-57,-91
-52,-91
-51,-91
-43,-89.847
-37,-89.256
-31,-83.937
-23,-88.653
-15,-90.923
-9,-86.687
0,-78.323
6,-82.217
15,-84.708
20,-91
27,-87.074
35,-86.486
39,-91
44,-87.856
45,-85.864
53,-85.109
59,-88.538
65,-84.913
73,-87.642
81,-88.233
87,-91
96,-89.155
102,-91
111,-88.822
116,-91
123,-88.36
131,-90.99
135,-88.57
140,-88.644
141,-91
149,-91
155,-89.236
161,-91
169,-91
177,-91

